MegaPairs: Massive Data Synthesis For Universal Multimodal Retrieval

Despite the rapidly growing demand for multimodal retrieval, progress in this field remains severely constrained by a lack of training data. In this paper, we introduce MegaPairs, a novel data synthesis method that leverages vision language models (VLMs) and open-domain images, together with a massive synthetic dataset generated from this method. Our empirical analysis shows that MegaPairs generates high-quality data, enabling the multimodal retriever to significantly outperform the baseline model trained on 70$\times$ more data from existing datasets. Moreover, since MegaPairs solely relies on general image corpora and open-source VLMs, it can be easily scaled up, enabling continuous improvements in retrieval performance. In this stage, we produced more than 26 million training instances and trained several models of varying sizes using this data. These new models achieve state-of-the-art zero-shot performance across 4 popular composed image retrieval (CIR) benchmarks and the highest overall performance on the 36 datasets provided by MMEB. They also demonstrate notable performance improvements with additional downstream fine-tuning. Our produced dataset, well-trained models, and data synthesis pipeline will be made publicly available to facilitate the future development of this field.

==> delete.txt <==
\section{Related Work}


\subsection{Composed Image Retrieval}
% Composed image retrieval 支持用户结合reference image和textual instruction进行灵活的图像搜索。然而，previous方法受限于高昂的人工标注由于他们是supervised learning，and难以应用在多样的真实场景中。

% 近年来，zero-shot composed image retrieval吸引了很多研究者关注，因为更贴近真实场景和open-ended instruction~\cite{circo, magiclens}。一些方法提出使用LLM和MLLM采用生成式检索方法或reranking方法，which is not efficiency in real scenario。另外一些方法~\cite{compodiff, magiclens, vista} 提出人工合成多模态自监督配对数据来训练多模态检索模型。然而，这些数据仍然面临多样性不足或质量不高的问题。并且，一些先进的数据集仍然是私有的，限制了进一步的获取和利用。

Composed Image Retrieval (CIR) is a typical multimodal retrieval paradigm. Given a reference image and an open-ended textual instruction, CIR enables users to flexibly and openly search for a desired image~\cite{han2017automatic, fashioniq-wu2021fashion, forbes2019neural, cirr-liu2021image}. However, traditional approaches rely heavily on expensive manual annotations due to their dependence on supervised learning, limiting their applicability in diverse real-world scenarios.
Recently, there has been notable progress in achieving zero-shot CIR through self-supervised learning. Approaches utilizing large language models (LLMs) and multimodal large language models (MLLMs) with generative retrieval methods~\cite{ldre2024, seize2024, ip-cir2024} offer promising capabilities, though they remain inefficient in practical applications. Additionally, methods that synthesize multimodal pairing data to train dense retrieval models~\cite{gu2023compodiff, magiclens, vista} enhance retrieval performance. However, these datasets often lack diversity or are of suboptimal quality. Furthermore, some advanced datasets~\cite{magiclens} are proprietary, limiting further access and utilization.






\begin{figure*}[tb]
    \centering
    \includegraphics[width=\textwidth]{latex/fig/pipeline.pdf}
    \vspace{-0.5cm}
    \caption{The pipeline of data construction (draft).}
    \vspace{-0.6cm}
    \label{fig:pipeline}
\end{figure*} 


\subsection{Pairing Dataset for Information Retrieval}
Pairing datasets are crucial for the self-supervised training of retrieval models. These include title-passage pairs for text retrievers~\cite{wang2022text, bge-m3} and image-text pairs for cross-modal retrievers~\cite{clip-radford2021learning, laion5b-DBLP:conf/nips/SchuhmannBVGWCC22}. While each item in these pairs is unimodal, consisting solely of text or image, real-world data often integrates both modalities. For instance, users frequently seek documents or webpages that combine text and visual elements~\cite{chang2022webqa,yu2024visrag}, or they use composed image-text queries in applications like visual question answering~\cite{mathew2021docvqa,ok-vqa} and composed image retrieval~\cite{fashioniq-wu2021fashion,circo}. In these scenarios, when a data pair includes either the query or the candidate with both image and text, we refer to them as multimodal data pair. This distinguishes them from traditional unimodal and cross-modal pairs.

Despite the prevalence of multimodal data, acquiring large-scale datasets of multimodal data pairs is challenging due to the scarcity of naturally occurring pairings. Existing multimodal pairing datasets often rely heavily on manual annotations, such as writing text queries for multimodal documents~\cite{chang2022webqa}, labeling answers for multimodal queries~\cite{remuq-DBLP:conf/acl/0003FGYB23}, and mining image pairs with instructions for composed image retrieval~\cite{circo}. These labor-intensive annotation processes limit their scale and diversity. The lack of extensive training data is a major barrier to the development of general multimodal embedding models.

% Among these applications, the Composed Image Retrieval (CIR) task exemplifies a typical yet challenging data pairing scenario. It requires a multimodal embedder to effectively interpret composed image-text inputs to identify the most suitable target image, with the potential for drastically different required images when one of the queries changes. Based on these characteristics, we believe that such data pairings are fundamental for training multimodal embedding models.

% Nevertheless, constructing large and diverse datasets for CIR tasks is daunting due to the challenges in acquiring large-scale reference-target image pairs and generating meaningful instructions. Furthermore, identifying hard negatives, which are crucial for the quality of representation learning, is also difficult to achieve.

% % 两三句话介绍 text和image-text pairing dataset
% % 然后转入到multimodal pairing dataset：先介绍CIRR, Circo手工数据集；然后介绍magiclens，vista等自动大规模数据集。最后介绍 MBEIR和MMEB这些面向通用的数据集（收集的都是benchmark，scaling仍然有限）
% Pairing datasets are crucial for training retrieval models by providing examples of relevant and non-relevant document pairs. 


% % 总结，本文的目标是构建大规模可扩展的multimodal pairing dataset, especially composed image retrieval training dataset. We anticipate this would benefit broader multimodal embedding tasks.

% % 
% \subsection{Universal Multimodal Embedding}
% %% 包括CIR 任务，以及universal multimodal embedding

% % multimodal embedding 有着广泛的应用场景例如 composed image retrieval，multimodal document retrieval，visual grounding。这些场景包含复杂的模态组合，即query和candidate都可能是image，text或者composed image-text。previous work 主要集中在跨模态检索~\cite{clip, sigllip} that 只能单独编码image或text。这些方法难以处理复杂的多模态任务例如zero-shot composed image retrieval。
% % 近期的一些努力尝试构建通用多模态编码模型~\cite{uniir, vista, e5-v, mm-embed}但都受限于多样且可扩展的多模态配对训练数据。这些方法可能在in-domain benchmark 例如MBEIR上表现还行，但缺乏足够的泛化性。
% % In this paper，我们探索了利用大规模可扩展的 composed image retrieval数据作为foundation训练多模态embedding模型。我们发现，在高质量且可扩展的CIR范式数据上训练，模型能够良好的泛化到广泛未见过的out-of-domain multimodal embedding task上。
% Multimodal embeddings have a wide range of applications, such as composed image retrieval~\cite{fashioniq-wu2021fashion, cirr-liu2021image}, multimodal document retrieval~\cite{univl-liu2022universal, chang2022webqa}, and multimodal retrieval-augmented generation~\cite{ok-vqa, yu2024visrag}. These tasks involve rich modality pairing scenarios, where both queries and candidates can be images, text, or composed image-text pairs. Previous work has primarily focused on cross-modal retrieval~\cite{clip-radford2021learning, siglip2023}, where both queries and candidates are in a single modality, either image or text. These methods struggle with complex multimodal tasks like zero-shot composed image retrieval~\cite{circo}.
% Recent efforts have attempted to develop general multimodal embedding models~\cite{mbeir-wei2023uniir, vista, e5-v2024, nv-mm-embed2024}, but they are limited by the diversity and scalability of multimodal pairing training data. While these approaches may perform well on in-domain benchmarks such as MBEIR~\cite{mbeir-wei2023uniir}, they often lack sufficient generalization capabilities in out-of-domain datasets.
% In this paper, we explore leveraging large-scale composed image retrieval data for training multimodal embedding models. We find that conducting multimodal learning solely on high-quality and scalable CIR paradigm data enables the model to generalize effectively to a broad range of unseen out-of-domain multimodal embedding tasks.





% \clearpage
% Unlike traditional cross-modal paired datasets~\cite{laion5b-DBLP:conf/nips/SchuhmannBVGWCC22, datacomp, recap-datacomp}, where both the query and candidate are either image or text, real-world scenarios often involve composed image-text data, where queries or candidates contain both modalities simultaneously. However, constructing and acquiring such composed image-text data is challenging. Existing datasets~\cite{chang2022webqa, cirr-liu2021image, remuq-DBLP:conf/acl/0003FGYB23} typically rely on manual annotation, which limits scalability and diversity.

% We propose a novel pipeline that synthesizes or acquires multimodal paired datasets from existing cross-modal datasets in a scalable manner. We demonstrate the effectiveness of this pipeline, showing that the resulting datasets are well-suited for pre-training multimodal embedding models.

% Composed Image Retrieval (CIR) is a quintessential multimodal retrieval task. To address this challenge, models must integrate and comprehend both the image content and textual instructions in the query. We believe that expanding this segment of data is crucial for advancing multimodal learning.





% \subsection{Scaling up Multimodal Data Pairs}
% We propose to automate the scaling of composed image data from existing large-scale image-text datasets. Our approach is both simple and effective compared to previous methods. VISTA~\cite{vista}, for instance, synthesizes such data by combining large language models with diffusion models, but this results in a gap between synthetic and real images and requires substantial computational resources. MagicLens~\cite{magiclens} extracts images from the same webpage to construct datasets, but this approach demands extensive quality control and faces legal and scalability challenges in web crawling.

% Our dataset \ourdata, allows for straightforward large-scale scaling while ensuring sufficient diversity. Built upon existing open-source image-text datasets, our data can also be open-sourced. Experimental results clearly demonstrate the superior effectiveness of our dataset compared to previous ones.



% \section{Constructions of Multimodal Pairing Dataset (MMPD)}
% \subsection{Background}
%% 【画一张图】来对比说明 unimodal data pairs，cross modal data pairs，以及multimodal data pairs
%% 配对数据集常常用来自监督训练embedding模型，例如 text qa pairs for text embedding and image-text pair dataset for cross modal embedding。然而，这些数据可以仅仅可以用来训练单一模态的embedding，尽管后者可以对齐不同模态，但不同模态都是独立存在的。然而，现实中有大量的数据都是以both image 和 text 存在的，例如multimodal document，image with visual illustration。更重要的，用户的query也往往是结合两种模态的，例如VQA，Composed Image Retrieval。我们定义这种query和candidate中至少有一个包含两种模态的数据对为Multimodal Data Pairs。

%% 长期以来，多模态配对数据集的获取非常困难，因为自然场景中不存在大量可供获取的多模态数据对。许多多模态数据集都依靠密集的人工标注（例如WebQA，ReMuQ，FashionIQ，Circo），which 限制了数据集的规模和多样性。


%%（实验补充image-text训练模型和VQA数据训练模型在MMEB的zero-shot效果）[重要] 
%% composed image retrieval task 是一类典型多模态数据配对任务。它要求multimodal embedder 合并地理解用户输入的图像和text，并找到最符合的目标图像。在这个任务中，both 图像中的丰富语义和用户的开放式指令都可能导致非常不一致的target image。因此，由于其对both image和text的深入理解，我们认为 这样的数据配对 可以作为一种foundation 数据集来训练通用multimodal embedding models。
% 然而，both 获取大量高质量和多样性的reference-target image 图像对 and 撰写instruction都非常困难，which 限制了当前这类数据集的构建。此外，由于难负例在表示学习中的重要作用，为target image寻找难负例更加困难。
